Automated distribution of quantum circuits via hypergraph partitioning

Quantum algorithms are usually described as monolithic circuits, becoming large at modest input size. Near-term quantum architectures can only manage a small number of qubits. We develop an automated method to distribute quantum circuits over multiple agents, minimising quantum communication between them. We reduce the problem to hypergraph partitioning and then solve it with state-of-the-art optimisers. This makes our approach useful in practice, unlike previous methods. Our implementation is evaluated on five quantum circuits of practical relevance.

==> cczImprove.dat <==
X CC_EbitsOverCZs ExtraEbits
3 0.065 0.076
11 0.060 0.199
19 0.151 0.010
27 0.024 0.008
35 0.334 0.002


==> ebitEff.dat <==
X EbitsOverCZs
1 0.041
2 0.106
3 0.141
4 0.166
5 0.186
6 0.193
7 0.209
9 0.216
10 0.240
11 0.259
12 0.275
13 0.279
14 0.287
15 0.297
17 0.103
18 0.144
19 0.161
20 0.174
21 0.186
22 0.191
23 0.198
25 0.023
26 0.022
27 0.032
28 0.057
29 0.088
30 0.127
31 0.156
33 0.220
34 0.303
35 0.336
36 0.357
37 0.374
38 0.383
39 0.391


==> hypImprove.dat <==
X EbitsOverCZs ExtraNonlocal
3 0.141 0.046
11 0.259 0.137
19 0.161 0.169
27 0.032 0.005
35 0.336 0.163

